Filtered formal groups, Cartier duality, and derived algebraic geometry

We develop a notion of formal groups in the filtered setting and describe a duality relating these to a specified class of filtered Hopf algebras. We then study a deformation to the normal cone construction in the setting of derived algebraic geometry. Applied to the unit section of a formal group $\widehat{\mathbb{G}}$, this provides a $\mathbb{G}_m$-equivariant degeneration of $\widehat{\mathbb{G}}$ to its tangent Lie algebra. We prove a unicity result on complete filtrations, which, in particular, identifies the resulting filtration on the coordinate algebra of this deformation with the adic filtration on the coordinate algebra of $\widehat{\mathbb{G}}$. We use this in a special case, together with the aforementioned notion of Cartier duality, to recover the filtration on the filtered circle of [MRT19]. Finally, we investigate some properties of $\widehat{\mathbb{G}}$-Hochschild homology set out in loc. cit., and describe "lifts" of these invariants to the setting of spectral algebraic geometry.

==> queries-moulinos.txt <==


For the author: 

General remarks

* You use both "underived" (scheme/group/stack) and "nonderived" (maps). Should it be the same?

* The hyphen between names of different persons has been changed to an en-dash.

* Mathematical terms of more than one letter such as fil (page 2) and Def (page 5) have been set upright. Only a few are marked in the diff file. 

* We have added parentheses with Spec (e.g., Spec(k) instead of Spec k).

* The original text had a mix of UK and US spelling. We have chosen US spelling for the whole text. 

* Following the Chicago Manual of Style, we have written "group-like" with a hyphen. 


Specific remarks

page 1
Our journal does not allow citations in the abstract. The changes to
the abstract do not show in the diff fill. We have replaced
"of [MRT19]"
with
"introduced by the author, Robalo, and To{\"e}n in a 2019 paper."
and
"loc. cit."
with
"that paper." 

page 2, line 1 of third pragraph
The expression "loc. cit." refers to exactly the same place in a work,
not the work itself. We have therefore replaced "loc. cit." with
[SS01].


page 8, Section 2, line 3 of third paragraph 
A sequel refers to another paper, yet to come, not the rest of the
present paper. The text has been changed to refer to the remainder of
the text.

page 11, line -2 
The antipode map has been set inline instead of as a display to avoid
having the next page begin with a single line of this paragraph.

page 23, line 3
This should be more precise. Which proposition do you refer to when
you write "in the above proposition"? Is it Proposition 4.26, or do
you mean Remark 5.2 or Construction 5.1?

page 32, line 4 
In $(l, \formalgroup)...$, should the l be a k? Or should l be defined
somewhere?


page 33, line 2 of Example 8.24
When you write "loc. cit.," do you indeed mean Section 10 (which is the
most recent citation)? If so, then it would be clearer to just repeat
that.

page 39
Please check whether the third display, starting with
Hom_{\on{coGroup}(\on{CAlg})}(A[t, t^{-1}], A[t, t^{-1}]), is correct.

page 40, Section 10, last line of third paragraph
Please check whether replacing "mapping out of" with "from" (and, in
particular, removing the word "mapping") is correct.

Page 41, the reference [MRT22] has been updated. Could you check that there is no discrepancy between numbering of the arxiv version and the published one (we do not have access to the latter): page 27 [MRT22, Definition 2.3.7, page 28 [MRT22, Section 6.3], page 35 [MRT22, Proposition 3.3.2/3.3.7] and page 38 [MRT22, Construction 3.3.1].

